ORDO: Operation-level Round-aware Dynamic Ordering for MIP Presolve

Presolve strongly affects mixed-integer programming (MIP) performance, yet learning-based methods only optimize parameter configurations and cannot express the non-commutative temporal dependencies among actions, whose default order is nearly unique on most domains, yet functionally necessary: artificially shuffling the order of the same sequence inflates the tail of the solve-time distribution by up to several-fold. We recast presolve planning as autoregressive sequence generation over a unified atomic action space, moving the decision object to action sequences; we call this framework ORDO---Operation-level Round-aware Dynamic Ordering for MIP Presolve. Its payoff is cross-domain generalization: on multiple unseen domains it attains end-to-end zero-shot speedup---to our knowledge the first for presolve action sequences---varying by domain and not explained by corpus richness, the strongest domain reaching the largest speedup once racing is added. Deployment uses sequence racing, in which candidate sequences run concurrently and the winner is kept, enabled by an execution-and-observation facility, added by modifying the SCIP source, that injects sequences along the native path and records which actions actually execute and in which round.

==> fonts/FONTS-README.txt <==
arXiv 提交包内的字体说明 (2026-10-08)
========================================

为什么包里有字体
  arXiv 的 TeX 扫描器报 "2 files missing: DejaVu Sans, texgyretermes" —— 稿子通过 fontspec
  按名字引用这两族字体, 而扫描器只检查"提交件里有没有对应文件"。把字体打进包即解决。

文件与用途
  texgyretermes-{regular,bold,italic,bolditalic}.otf   正文主字体 (fontspec \setmainfont)
  DejaVuSans.ttf                                       仅用于证明结束符 ∎ (U+220E) 的一个字形

来源与版本(本机 TeX Live 2026, 与 arXiv 的 TeX Live 2025/2023 无关 —— 随包自带即固定)
  /opt/texlive/2026/texmf-dist/fonts/opentype/public/tex-gyre/
  /opt/texlive/2026/texmf-dist/fonts/truetype/public/dejavu/

许可(均可再分发)
  TeX Gyre Termes : GUST Font License (GFL), 允许自由使用与再分发
  DejaVu Sans     : Bitstream Vera / DejaVu 许可证, 允许自由使用与再分发

引用方式(两者之一)
  A) 稿内保持 \setmainfont{texgyretermes} / \newfontfamily\qedfont{DejaVu Sans} ⇒ 由 TeX 的
     字体查找解析(arXiv 自带同一族字体, 能编过; 本目录满足扫描器的文件存在性检查)。
  B) 稿内改为显式路径: \setmainfont{texgyretermes}[Path=fonts/,Extension=.otf,...] 与
     \newfontfamily\qedfont[Path=fonts/]{DejaVuSans.ttf} ⇒ 编译必然使用包内这一份(已实测:
     44 页、四计数全 0、文本层与不带路径的构建逐字节相同)。

